Nobeyama 45-m Mapping Observations toward Orion A. III. Multi-Line Observations toward an Outflow-shocked Region, OMC-2 FIR

We present the results of mapping observations toward an outflow-shocked region, OMC-2 FIR 4 using the Nobeyama 45-m telescope. We observed the area in $^{13}$CO ($J=1-0$), C$^{18}$O ($J=1-0$), N$_2$H$^+$ ($J=1-0$), CCS ($J_N=8_7-7_6$), HCO$^+$ ($J=1-0$), H$^{13}$CO$^+$ ($J=1-0$), HN$^{13}$C ($J=1-0$), H$^{13}$CN ($J=1-0$), DNC ($J=1-0$), N$_2$D$^+$ ($J=1-0$), and DC$_3$N ($J=9-8$). We detected a dense molecular clump that contains FIR 4/5. We also detected in $^{13}$CO blueshifted and redshifted components driven presumably by protostellar outflows in this region. The axes of the FIR 3 and VLA 13 outflows, projected on the plane of the sky, appear to point toward the FIR 4 clump, suggesting that the clump may be compressed by protostellar outflows from Class I sources, FIR 3 and VLA 13. Applying the hyperfine fit of N$_2$H$^+$ lines, we estimated the excitation temperature to be $\sim$ 20 K. The high excitation temperature is consistent with the fact that the clump contains protostars. The CCS emission was detected in this region for the first time. Its abundance is estimated to be a few $\times 10^{-12}$, indicating that the region is chemically evolved at $\sim 10^5$ years, which is comparable to the typical lifetime of the Class I protostars. This timescale is consistent with the scenario that star formation in FIR 4 is triggered by dynamical compression of the protostellar outflows. The [HNC]/[HCN] ratio is evaluated to be $\sim 0.5$ in the dense clump and the outflow lobes, whereas it is somewhat larger in the envelope of the dense clump. The small [HNC]/[HCN] ratio indicates that the HNC formation was prevented due to high temperatures. Such high temperatures seem to be consistent with the scenario that either protostellar radiation or outflow compression, or both, affected the thermal properties of this region.

==> profiles/13co_fir4.txt <==
-4975.0 -0.04328725934028625
-4925.0 -0.12512493878602982
-4875.0 0.06402460969984532
-4825.0 0.04909780155867338
-4775.0 -0.05954351183027029
-4725.0 0.02923942022025585
-4675.0 0.027084878645837307
-4625.0 -0.0360301312059164
-4575.0 0.011046323645859956
-4525.0 0.09028389900922776
-4475.0 0.016324252635240556
-4425.0 0.1360898956656456
-4375.0 0.06024669334292412
-4325.0 0.039580384641885756
-4275.0 -0.054085178417153656
-4225.0 -0.0031597750494256616
-4175.0 0.05339537300169468
-4125.0 0.001572815142571926
-4075.0 0.060292931646108626
-4025.0 0.024733271449804306
-3975.0 0.019789474457502364
-3925.0 0.012312798015773296
-3875.0 0.023757698945701122
-3825.0 0.08579395785927772
-3775.0 0.06923160329461098
-3725.0 0.07953624855726957
-3675.0 0.13102850019931794
-3625.0 -0.032690095127327366
-3575.0 0.0005400873720645905
-3525.0 0.1413106694817543
-3475.0 0.02242851909250021
-3425.0 -0.05630191210657358
-3375.0 -0.010755229229107498
-3325.0 0.07918287590146064
-3275.0 0.04980599197151605
-3225.0 0.021446119248867034
-3175.0 -0.012770650070160627
-3125.0 0.1313163608312607
-3075.0 -0.023295002058148384
-3025.0 0.007524581463076174
-2975.0 0.11416901797056198
-2925.0 0.092657171189785
-2875.0 -0.00623586131259799
-2825.0 0.022983481409028172
-2775.0 0.05724971760064364
-2725.0 0.013000225543510168
-2675.0 0.06970987333916127
-2625.0 0.07759599089622497
-2575.0 0.09490811005234719
-2525.0 0.09925661124289036
-2475.0 0.08639329746365547
-2425.0 0.031185941770672798
-2375.0 0.03277570940554142
-2325.0 0.07324637100100517
-2275.0 0.03927457705140114
-2225.0 -0.024655008560512216
-2175.0 0.06923732310533523
-2125.0 0.17856335788965225
-2075.0 0.07130992226302624
-2025.0 0.05672517754137516
-1975.0 0.07441146895289422
-1925.0 -0.03179285600781441
-1875.0 -0.07359560448676347
-1825.0 -0.10537310689687729
-1775.0 -0.06594712287187576
-1725.0 0.08751175701618194
-1675.0 0.12806589901447296
-1625.0 0.02133530708961189
-1575.0 0.01623568907380104
-1525.0 0.09952658414840698
-1475.0 0.13157389694824814
-1425.0 0.02655346170067787
-1375.0 0.0906502103433013
-1325.0 0.020543192513287067
-1275.0 0.02856142958626151
-1225.0 0.06142932455986738
-1175.0 0.03339585117064416
-1125.0 0.059219206869602206
-1075.0 0.20199156552553177
-1025.0 0.10106316208839417
-975.0 0.053826579824090004
-925.0 0.08712320998311043
-875.0 0.08048918396234513
-825.0 0.00013555772602558136
-775.0 0.05759328939020634
-725.0 -0.01982981786131859
-675.0 -0.057728274166584014
-625.0 0.0035135667771101
-575.0 0.015674999728798867
-525.0 0.03323626611381769
-475.0 0.08296676948666573
-425.0 0.0554841035977006
-375.0 0.03169727439526469
-325.0 -0.013992335833609103
-275.0 -0.027473815716803074
-225.0 -0.004723703488707542
-175.0 0.06541468352079391
-125.0 -0.014294347469694912
-75.0 0.03147737756371498
-25.0 0.04852228686213493
25.0 -0.049824582692235705
75.0 0.03047554809600115
125.0 -0.03283171793445945
175.0 -0.06426582485437393
225.0 -0.04904102683067322
275.0 0.05033414103090763
325.0 0.07782028950750827
375.0 -0.049219046253710985
425.0 0.018078981526196004
475.0 0.09105069264769554
525.0 -0.04850239548832178
575.0 0.018681337404996157
625.0 0.011749286949634553
675.0 -0.028227985836565495
725.0 0.0156994815915823
775.0 -0.029807117767632008
825.0 -0.08504485599696636
875.0 0.0637520189397037
925.0 0.08982525281608104
975.0 -0.025459487363696097
1025.0 -0.010383563302457332
1075.0 -0.023171448335051536
1125.0 -0.01587567247916013
1175.0 -0.021013137581758202
1225.0 0.07520191371440887
1275.0 0.044805661868304016
1325.0 0.12325793765485286
1375.0 0.19839734733104705
1425.0 0.07310916483402252
1475.0 0.021489832550287247
1525.0 0.04150246754288674
1575.0 -0.05806102380156517
1625.0 -0.12869830578565597
1675.0 -0.10427453517913818
1725.0 0.06901495410129428
1775.0 0.009873077133670449
1825.0 0.0028186626732349396
1875.0 -0.006628223974257707
1925.0 0.06595391891896725
1975.0 0.006746256351470947
2025.0 0.017882294952869415
2075.0 0.004669595323503017
2125.0 -0.008875344088301063
2175.0 0.08082668036222458
2225.0 0.0743621364235878
2275.0 0.03436668142676354
2325.0 0.14304003715515137
2375.0 0.0054585481062531475
2425.0 0.06095587369054556
2475.0 0.06258118748664857
2525.0 -0.08222792707383633
2575.0 -0.18730529844760896
2625.0 -0.09965523853898048
2675.0 -0.04981483183801174
2725.0 -0.027405202575027942
2775.0 -0.017291966825723648
2825.0 0.009076710604131222
2875.0 0.0038948839530348776
2925.0 -0.17032165229320526
2975.0 -0.09036762304604054
3025.0 -0.08967009782791138
3075.0 0.0051613531075418
3125.0 0.09643189385533332
3175.0 0.10835508592426776
3225.0 0.012148061394691467
3275.0 -0.018608302320353688
3325.0 0.03469502255320549
3375.0 0.07948532421141863
3425.0 -0.023518621223047376
3475.0 0.03268779451027513
3525.0 0.04575528807472438
3575.0 -0.029665218433365226
3625.0 -0.07217600271105766
3675.0 -0.006461516115814447
3725.0 -0.01234290744177997
3775.0 0.04871604964137077
3825.0 0.09760028272867202
3875.0 0.12156613990664482
3925.0 0.00898748654872179
3975.0 -0.060170102119445804
4025.0 0.0521873727440834
4075.0 0.05880458857864142
4125.0 0.0893270879983902
4175.0 0.08588624447584152
4225.0 0.020205499045550822
4275.0 0.02800384764559567
4325.0 -0.005778038874268532
4375.0 0.07098700776696205
4425.0 0.056984752882272005
4475.0 0.026196694746613503
4525.0 -0.02653558049350977
4575.0 0.07460383586585521
4625.0 0.18826400935649873
4675.0 0.21370501518249513
4725.0 0.09607815891504287
4775.0 0.08689335584640503
4825.0 0.10611131452023984
4875.0 0.061333296820521355
4925.0 0.05220575490966439
4975.0 0.02411038284189999
5025.0 0.03071768833324313
5075.0 0.1333812490105629
5125.0 0.13237976133823395
5175.0 0.12329781502485275
5225.0 0.07117874808609485
5275.0 0.15031820237636567
5325.0 0.14273589998483657
5375.0 0.10268714427947997
5425.0 0.12198714017868043
5475.0 0.1220182828605175
5525.0 0.03179291673004627
5575.0 0.09962554574012757
5625.0 0.10248729921877384
5675.0 0.1876218557357788
5725.0 0.18124952614307405
5775.0 0.13676472008228302
5825.0 0.09084935262799262
5875.0 0.14680792689323424
5925.0 0.18683851659297943
5975.0 0.1123454331420362
6025.0 0.12077832072973252
6075.0 0.13275048583745958
6125.0 0.09747296050190926
6175.0 0.12873212695121766
6225.0 0.26002687513828276
6275.0 0.2749709695577621
6325.0 0.16699128746986389
6375.0 0.27830639481544495
6425.0 0.13466102182865142
6475.0 0.1447297915816307
6525.0 0.15628021508455275
6575.0 0.23141238689422608
6625.0 0.21469559371471406
6675.0 0.20441997647285462
6725.0 0.21454561948776246
6775.0 0.23622012436389922
6825.0 0.19269694685935973
6875.0 0.20925999879837037
6925.0 0.31688267588615415
6975.0 0.3806302011013031
7025.0 0.35389865934848785
7075.0 0.2883700460195541
7125.0 0.300051611661911
7175.0 0.4144294440746307
7225.0 0.4279743194580078
7275.0 0.4223319709300995
7325.0 0.4568719446659088
7375.0 0.3998611330986023
7425.0 0.3750087022781372
7475.0 0.3466932654380798
7525.0 0.45108060240745546
7575.0 0.41464996337890625
7625.0 0.44721599817276003
7675.0 0.4954434156417847
7725.0 0.5540322422981262
7775.0 0.5064628839492797
7825.0 0.526391476392746
7875.0 0.6146515607833862
7925.0 0.5430277407169342
7975.0 0.5880877435207367
8025.0 0.5449355065822601
8075.0 0.6209151148796082
8125.0 0.6745700597763061
8175.0 0.8361958622932434
8225.0 0.9007132887840271
8275.0 0.8469497680664062
8325.0 0.8266777992248535
8375.0 0.7879050493240356
8425.0 0.9087875366210938
8475.0 0.9758435368537903
8525.0 1.0212528586387635
8575.0 1.0515192747116089
8625.0 1.0859587907791137
8675.0 1.1319477319717408
8725.0 1.2896364688873292
8775.0 1.3051716566085816
8825.0 1.4088967800140382
8875.0 1.5259249925613403
8925.0 1.6787482023239135
8975.0 1.854454517364502
9025.0 1.8858881711959838
9075.0 2.027659559249878
9125.0 2.174167346954346
9175.0 2.4257362365722654
9225.0 2.67051100730896
9275.0 2.8356163024902346
9325.0 3.1740573406219483
9375.0 3.412347412109375
9425.0 3.8252511501312254
9475.0 4.253219747543335
9525.0 4.683142471313476
9575.0 5.297350788116455
9625.0 5.804555797576905
9675.0 6.336636161804199
9725.0 6.883106422424317
9775.0 7.432783699035644
9825.0 8.060357189178466
9875.0 8.579868602752686
9925.0 9.109587860107421
9975.0 9.772383880615234
10025.0 10.373465728759765
10075.0 10.947315216064453
10125.0 11.679107284545898
10175.0 12.41312084197998
10225.0 13.24539623260498
10275.0 14.014302825927734
10325.0 14.802006912231445
10375.0 15.703768348693847
10425.0 16.60363636016846
10475.0 17.382266426086424
10525.0 18.304327392578124
10575.0 19.208885955810548
10625.0 20.028763580322266
10675.0 20.86586990356445
10725.0 21.681148529052734
10775.0 22.50264091491699
10825.0 23.061463165283204
10875.0 23.499790954589844
10925.0 23.873699951171876
10975.0 24.032342147827148
11025.0 24.196736526489257
11075.0 24.317464065551757
11125.0 24.261053848266602
11175.0 24.061905288696288
11225.0 23.823006439208985
11275.0 23.388887405395508
11325.0 22.797137451171874
11375.0 22.17047233581543
11425.0 21.62757682800293
11475.0 20.771928787231445
11525.0 19.954074096679687
11575.0 18.91989402770996
11625.0 18.00650520324707
11675.0 17.020166397094727
11725.0 15.996064567565918
11775.0 15.081610679626465
11825.0 13.985229682922363
11875.0 12.943074798583984
11925.0 11.943816947937012
11975.0 10.892856979370118
12025.0 9.963129425048828
12075.0 9.082211875915528
12125.0 8.247149562835693
12175.0 7.452515697479248
12225.0 6.759340858459472
12275.0 6.143389129638672
12325.0 5.528647518157959
12375.0 5.057609748840332
12425.0 4.626976680755615
12475.0 4.218611145019532
12525.0 3.8645277976989747
12575.0 3.5490490436553954
12625.0 3.2447515964508056
12675.0 2.9482152462005615
12725.0 2.7736779689788817
12775.0 2.6134819269180296
12825.0 2.3910929918289185
12875.0 2.148960089683533
12925.0 1.9801362991333007
12975.0 1.8317873001098632
13025.0 1.6788222074508667
13075.0 1.6785823345184325
13125.0 1.574990463256836
13175.0 1.3440250754356384
13225.0 1.2992884397506714
13275.0 1.2413018703460694
13325.0 1.2787741780281068
13375.0 1.2366572141647338
13425.0 0.9844635844230651
13475.0 0.9246368408203125
13525.0 0.8152175486087799
13575.0 0.8557779908180236
13625.0 0.7919847428798675
13675.0 0.7922120809555053
13725.0 0.7136286616325378
13775.0 0.5802867233753204
13825.0 0.5887148201465606
13875.0 0.5493412256240845
13925.0 0.5835028469562531
13975.0 0.5722139596939086
14025.0 0.5349465250968933
14075.0 0.4862816989421844
14125.0 0.47575966119766233
14175.0 0.4340675175189972
14225.0 0.38504359126091003
14275.0 0.3384229362010956
14325.0 0.2752375274896622
14375.0 0.26076101660728457
14425.0 0.26255584955215455
14475.0 0.2975947499275208
14525.0 0.25091518759727477
14575.0 0.22806059420108796
14625.0 0.23597828000783921
14675.0 0.27920141220092776
14725.0 0.23787043243646622
14775.0 0.23428930044174195
14825.0 0.3117213428020477
14875.0 0.22080124020576478
14925.0 0.18398636430501938
14975.0 0.2605314806103706
15025.0 0.27595979869365694
15075.0 0.276871931552887
15125.0 0.23279445320367814
15175.0 0.1881462126970291
15225.0 0.2463407725095749
15275.0 0.21330999583005905
15325.0 0.09045182541012764
15375.0 0.14426961480639874
15425.0 0.15365904569625854
15475.0 0.09501741416752338
15525.0 0.12267876043915749
15575.0 0.1570388987660408
15625.0 0.10664345324039459
15675.0 0.12628881335258485
15725.0 0.1969207465648651
15775.0 0.15711433589458465
15825.0 0.23866542279720307
15875.0 0.21464672386646272
15925.0 0.1282747730612755
15975.0 0.04641957096755504
16025.0 0.11309774816036225
16075.0 0.0772773191332817
16125.0 0.046614809241145846
16175.0 0.05005983375012875
16225.0 0.07200915850698948
16275.0 0.14775309413671495
16325.0 0.05962560884654522
16375.0 0.0968257075175643
16425.0 0.1697805032134056
16475.0 0.01860701907426119
16525.0 5.316787282936275e-5
16575.0 0.21832233667373657
16625.0 0.08094462314620614
16675.0 0.03460930120199919
16725.0 0.10712155401706695
16775.0 0.10395310446619987
16825.0 0.06233342476189137
16875.0 0.10227744281291962
16925.0 -0.048914479464292525
16975.0 0.002500220079673454
17025.0 0.07465242817997933
17075.0 0.108148979768157
17125.0 0.0849075049161911
17175.0 0.05219353660941124
17225.0 0.12208235859870911
17275.0 0.08448049426078796
17325.0 0.09887835085391998
17375.0 0.0426576622761786
17425.0 0.04514216035604477
17475.0 0.06701107174158097
17525.0 0.05184361576102674
17575.0 0.032697753701359036
17625.0 0.02407381162047386
17675.0 -0.031446759682148696
17725.0 0.07810330092906952
17775.0 0.07722195880487562
17825.0 0.034487263299524784
17875.0 0.04670797225553543
17925.0 -0.05132083520293236
17975.0 -0.05098115168511867
18025.0 -0.013832900300621986
18075.0 0.12565705329179763
18125.0 0.12905691266059877
18175.0 0.13642230331897737
18225.0 0.16693955957889556
18275.0 0.1044256329536438
18325.0 0.12574170380830765
18375.0 0.061076189111918214
18425.0 0.06859425529837608
18475.0 0.06583616957068443
18525.0 0.1391969159245491
18575.0 0.11767759397625924
18625.0 0.009494490711949766
18675.0 0.09563232623040677
18725.0 0.04109549345448613
18775.0 0.04622398242354393
18825.0 0.02709764949977398
18875.0 -0.0022851463407278063
18925.0 -0.004789504036307335
18975.0 -0.07619136534631252
19025.0 -0.04116902593523264
19075.0 0.0018138622865080834
19125.0 0.10069235488772392
19175.0 0.1103058845968917
19225.0 0.11368528828024864
19275.0 0.08254184126853943
19325.0 0.11454182416200638
19375.0 0.08454749882221221
19425.0 0.01566777521802578
19475.0 -0.09895962718874216
19525.0 0.09299586012493818
19575.0 0.06583748385310173
19625.0 0.06972139291465282
19675.0 0.12964025884866714
19725.0 0.08134146332740784
19775.0 -0.05469679795205593
19825.0 0.03678204827010632
19875.0 0.11734187304973602
19925.0 0.05638400502502918
19975.0 0.00037575224414467814
20025.0 0.0568892490118742
20075.0 8.727582171559334e-5
20125.0 0.010558541398495436
20175.0 0.01189427317585796
20225.0 0.07874725386500359
20275.0 0.007713336683809757
20325.0 0.04054846912622452
20375.0 0.03416409511119127
20425.0 0.03866824088618159
20475.0 0.08260195422917604
20525.0 0.09555651769042015
20575.0 0.0987021129578352
20625.0 -0.022833440452814102
20675.0 0.011075627803802491
20725.0 0.02337197829037905
20775.0 0.004107745364308357
20825.0 0.022402998805046082
20875.0 -0.05645671486854553
20925.0 -0.12294327020645142
20975.0 -0.038895704224705695
21025.0 0.057353131100535394
21075.0 0.038076702132821084
21125.0 0.06713542267680168
21175.0 0.10702592507004738
21225.0 0.0954088881611824
21275.0 0.09131360240280628
21325.0 0.003756337519735098
21375.0 0.09505456360056996
21425.0 0.04086538441479206
21475.0 0.08938436508178711
21525.0 0.038726703822612764
21575.0 0.1397203892469406
21625.0 0.08994833156466484
21675.0 0.08943967968225479
21725.0 0.13126633167266846
21775.0 0.06104900911450386
21825.0 -0.01407671980559826
21875.0 0.019073675759136675
21925.0 0.07857161685824395
21975.0 0.08393299207091331
22025.0 0.024981010518968106
22075.0 -0.03298509120941162
22125.0 -0.009570863586850465
22175.0 -0.049224624037742616
22225.0 -0.004587647691369057
22275.0 -0.08014024905860424
22325.0 0.03296273201704025
22375.0 -0.051614730060100554
22425.0 0.01927505957428366
22475.0 0.12796451896429062
22525.0 0.14244008362293242
22575.0 0.006967764627188444
22625.0 0.06241149269044399
22675.0 0.0440091653726995
22725.0 0.0733449935913086
22775.0 0.08344856351613998
22825.0 0.08764905780553818
22875.0 0.03734992095269263
22925.0 0.057880117744207385
22975.0 0.056801289319992065
23025.0 -0.03874542824923992
23075.0 0.004706419073045254
23125.0 0.10040651187300682
23175.0 0.06170627325773239
23225.0 -0.07935628592967987
23275.0 0.03981173373758793
23325.0 0.1067899763584137
23375.0 0.0645972654223442
23425.0 0.07034427300095558
23475.0 0.12546901628375054
23525.0 0.04614873081445694
23575.0 -0.048362594470381735
23625.0 0.04553217645734549
23675.0 0.13812210708856582
23725.0 0.09023225829005241
23775.0 0.045832894602790476
23825.0 0.09189738184213639
23875.0 0.007379224721807987
23925.0 0.046464953757822516
23975.0 0.016653253324329854
24025.0 0.0232771884649992
24075.0 0.016869245283305644
24125.0 0.11859954446554184
24175.0 0.14936079680919648
24225.0 0.00978408269584179
24275.0 0.029653647169470786
24325.0 -0.09103861004114151
24375.0 -0.13422120697796344
24425.0 0.03318534623831511
24475.0 -0.044837179803289474
24525.0 -0.07446700781583786
24575.0 -0.0052854317706078294
24625.0 -0.00022581207449547946
24675.0 0.0005241490551270544
24725.0 -0.013515524752438068
24775.0 0.133943173289299
24825.0 0.049000054877251384
24875.0 0.048909947648644446
24925.0 0.07694722115993499
24975.0 0.10212368443608284



==> profiles/hcop_fir4.txt <==
-4975.0 0.08678062632679939
-4925.0 0.30353043725093204
-4875.0 -0.18802437682946524
-4825.0 -0.29778464138507843
-4775.0 -0.17686058611919483
-4725.0 0.2242357433618357
-4675.0 0.12939774741729101
-4625.0 0.08125537571807702
-4575.0 -0.43947365259130794
-4525.0 -0.3580413750993709
-4475.0 0.7159788459539413
-4425.0 -0.10468890083332856
-4375.0 0.1364591132539014
-4325.0 -0.24798855558037758
-4275.0 0.39138012977006537
-4225.0 0.29865938673416775
-4175.0 0.6951499929030737
-4125.0 -0.0784434692080443
-4075.0 -0.06431550656755765
-4025.0 -0.29513466854890186
-3975.0 0.03830568119883537
-3925.0 -0.728954404592514
-3875.0 -0.4182233785589536
-3825.0 -0.1388723592584332
-3775.0 -0.12376199911038081
-3725.0 -0.004354404595990975
-3675.0 -0.29555731018384296
-3625.0 -0.34787469791869324
-3575.0 0.43568092584609985
-3525.0 0.11223882560928662
-3475.0 0.250363618756334
-3425.0 0.42135492572560906
-3375.0 -0.3658958276112874
-3325.0 -0.33201425274213153
-3275.0 -0.12952285128024718
-3225.0 -0.2688344791531563
-3175.0 -0.17009129002690315
-3125.0 -0.23865225414435068
-3075.0 -1.031638542811076
-3025.0 -0.4588361531496048
-2975.0 -0.25355637942751247
-2925.0 -0.3880389165133238
-2875.0 -0.10948234191164374
-2825.0 -0.36453955333369475
-2775.0 -0.1743281272550424
-2725.0 -0.31777489682038623
-2675.0 0.17340827019264302
-2625.0 -0.0933054805888484
-2575.0 0.2901370357722044
-2525.0 0.11374350156014164
-2475.0 0.1882105264812708
-2425.0 -0.14908515041073164
-2375.0 0.2056394168563808
-2325.0 0.4778167853752772
-2275.0 0.17063345791151127
-2225.0 -1.0269822974999745
-2175.0 0.2605152577161789
-2125.0 -0.2729828643302123
-2075.0 0.2900848339001338
-2025.0 -0.10814118261138599
-1975.0 -0.15107280823091665
-1925.0 -0.14231885597109795
-1875.0 -0.1948805054028829
-1825.0 -0.33842475339770317
-1775.0 -0.2114697905878226
-1725.0 -0.10787240571031968
-1675.0 0.2927505895495415
-1625.0 -0.010028663712243239
-1575.0 -0.3244084594771266
-1525.0 0.21281495317816734
-1475.0 -0.2544692096610864
-1425.0 0.2808177989597122
-1375.0 -0.08648778746525447
-1325.0 0.16448235201338926
-1275.0 0.3164366300528248
-1225.0 0.4086337511738141
-1175.0 -0.4453877732157707
-1125.0 -0.18883919840057692
-1075.0 -0.006062617525458336
-1025.0 -0.052644968032836914
-975.0 -0.029606424272060394
-925.0 -0.2125579446243743
-875.0 -0.2470409149924914
-825.0 0.33417723948756856
-775.0 -0.16773025691509247
-725.0 -0.4566899885733922
-675.0 0.03078146232292056
-625.0 0.2930097595478098
-575.0 0.08122814074158669
-525.0 0.7347302734851837
-475.0 -0.14412463704744974
-425.0 -0.4159536014000575
-375.0 0.268314686914285
-325.0 -0.12094698908428352
-275.0 -0.4960399195551872
-225.0 0.6065304030974706
-175.0 0.23581141233444214
-125.0 0.47011468559503555
-75.0 -0.18428340181708336
-25.0 -0.6875040597903231
25.0 -0.1923334759970506
75.0 -0.30201654012004536
125.0 0.2115810705969731
175.0 0.22368213006605706
225.0 -0.32988349596659344
275.0 0.5301230450471243
325.0 0.7201572693884373
375.0 0.2337922751903534
425.0 -0.62273441751798
475.0 -0.036343723157187924
525.0 0.28981084500749904
575.0 0.23951115210851034
625.0 -0.2711964485545953
675.0 0.1680417601019144
725.0 -0.05126089851061503
775.0 0.0624422033627828
825.0 -0.6596574373543262
875.0 -0.3679051858683427
925.0 0.0634327072960635
975.0 -0.6226618339618047
1025.0 0.29511457681655884
1075.0 0.06641003116965294
1125.0 -0.20225310077269873
1175.0 -0.23225664595762888
1225.0 -0.16782169292370477
1275.0 0.05234359701474508
1325.0 0.13960925738016763
1375.0 0.3120035690565904
1425.0 -0.1766132234285275
1475.0 0.14498447130123773
1525.0 0.1317063542859008
1575.0 0.4795873115460078
1625.0 0.4430996576944987
1675.0 -0.15770516622190675
1725.0 -0.1375956212480863
1775.0 0.03266119925926129
1825.0 0.4922310896217823
1875.0 0.04846917216976484
1925.0 0.006208871801694234
1975.0 0.21535030923162898
2025.0 0.6232745548089346
2075.0 0.270609771211942
2125.0 -0.22789801905552545
2175.0 -0.3030814304947853
2225.0 0.2623154219860832
2275.0 0.27511847764253616
2325.0 -0.1996487583965063
2375.0 0.1417860782239586
2425.0 -0.04776915271456043
2475.0 0.13099719832340875
2525.0 0.36687805006901425
2575.0 0.15115662415822348
2625.0 -0.48509366313616437
2675.0 0.2185509109403938
2725.0 -0.16359664996465048
2775.0 -0.12221160779396693
2825.0 -0.49373217423756915
2875.0 -0.28016645709673565
2925.0 -0.2451627974708875
2975.0 0.7475979626178741
3025.0 0.5966222720841566
3075.0 0.5445902148882548
3125.0 0.7273199458916982
3175.0 -0.26208470792820054
3225.0 0.1826191321015358
3275.0 0.4325340688228607
3325.0 0.43749865144491196
3375.0 0.2970685705076903
3425.0 -0.1944750671585401
3475.0 0.051517607644200325
3525.0 -0.11154599037642281
3575.0 0.3852855401734511
3625.0 0.21227606137593588
3675.0 1.043248991171519
3725.0 0.33975240339835483
3775.0 0.7296704401572546
3825.0 0.06563279529412587
3875.0 0.299270773306489
3925.0 0.09686632174998522
3975.0 -0.31772541130582493
4025.0 0.7147780656814575
4075.0 0.7230093975861868
4125.0 0.06647253781557083
4175.0 -0.011098191142082214
4225.0 0.6445150822401047
4275.0 0.8646107365687689
4325.0 -0.11416380852460861
4375.0 -0.3316292042533557
4425.0 -0.08414847714205582
4475.0 -0.0805333595102032
4525.0 0.10072300986697276
4575.0 0.16450144428138933
4625.0 0.030336398631334305
4675.0 0.23851322631041208
4725.0 -0.4488232259949048
4775.0 -0.01811909900667767
4825.0 0.3236542381346226
4875.0 0.12312277158101399
4925.0 0.3406611333290736
4975.0 0.6349928056200346
5025.0 0.3456357630590598
5075.0 0.30695479611555737
5125.0 0.5072012195984522
5175.0 0.5356999437014262
5225.0 0.5402414252360662
5275.0 0.7820649246374766
5325.0 -0.013493463397026062
5375.0 0.05250844545662403
5425.0 0.21499370907743773
5475.0 0.26752222143113613
5525.0 0.035927521608149014
5575.0 0.12525929390297583
5625.0 0.6131374190251032
5675.0 0.19929650674263635
5725.0 0.01372739796837171
5775.0 1.2023582061131795
5825.0 0.2844074219465256
5875.0 0.7336963713169098
5925.0 0.579565167427063
5975.0 -0.18291900803645453
6025.0 0.809798022111257
6075.0 -0.08437446132302284
6125.0 -0.04466405635078748
6175.0 0.141628697514534
6225.0 0.12336274213157594
6275.0 -0.18499928216139475
6325.0 0.3896923038798074
6375.0 -0.05728753904501597
6425.0 -0.1535099046304822
6475.0 0.21920130401849747
6525.0 0.21072897935907045
6575.0 0.3136248054603736
6625.0 0.41903192674120265
6675.0 0.5209425513943037
6725.0 0.13565320149064064
6775.0 0.5220647342503071
6825.0 0.1764997711094717
6875.0 0.5330479058126608
6925.0 0.5672241958479086
6975.0 0.2334568250613908
7025.0 0.9692791849374771
7075.0 0.049235607807834945
7125.0 -0.24431233697881302
7175.0 -0.03310544742271304
7225.0 0.10125501950581868
7275.0 0.4622401272257169
7325.0 0.2986309292415778
7375.0 0.12123367252449195
7425.0 0.01247755748530229
7475.0 0.8776196440060934
7525.0 -0.15409175001453454
7575.0 0.6121645085513592
7625.0 1.0410230855147045
7675.0 0.5485365216930708
7725.0 0.9362475077311198
7775.0 0.7691102748115858
7825.0 0.06836583248029153
7875.0 0.09342356014531106
7925.0 0.3703942423065503
7975.0 1.3318120837211609
8025.0 0.34984867305805284
8075.0 0.35263186196486157
8125.0 0.5024798711140951
8175.0 0.6310984194278717
8225.0 0.7316949144005775
8275.0 0.77913265923659
8325.0 0.6870279461145401
8375.0 0.5058132211367289
8425.0 0.22645673155784607
8475.0 0.7938477496306101
8525.0 0.575730599462986
8575.0 0.6814113110303879
8625.0 1.2153131365776062
8675.0 0.8818714519341787
8725.0 0.326572139437
8775.0 1.046129196882248
8825.0 0.5240297777733455
8875.0 0.8470289756854376
8925.0 1.1636464893817902
8975.0 0.773205853998661
9025.0 0.7371031244595846
9075.0 0.8650646160046259
9125.0 1.1650835573673248
9175.0 1.2585330506165822
9225.0 0.8279300133387247
9275.0 1.0645826160907745
9325.0 1.323631356159846
9375.0 0.8258382380008698
9425.0 1.0758967101573944
9475.0 0.8765449623266856
9525.0 1.5313719312349956
9575.0 1.6329032182693481
9625.0 1.6370236277580261
9675.0 1.9866911967595418
9725.0 1.3436100482940674
9775.0 0.9538240929444631
9825.0 1.691935618718465
9875.0 1.2793867985407512
9925.0 1.3892123699188232
9975.0 1.552254358927409
10025.0 2.0014779965082803
10075.0 1.7511529127756755
10125.0 1.7784807085990906
10175.0 2.124029755592346
10225.0 2.6079164346059165
10275.0 2.5126941204071045
10325.0 2.5617932875951133
10375.0 2.9056557416915894
10425.0 3.54122261206309
10475.0 3.376623034477234
10525.0 3.6520782709121704
10575.0 3.581618070602417
10625.0 3.805294950803121
10675.0 4.444808006286621
10725.0 5.055896600087483
10775.0 5.418235381444295
10825.0 5.876235246658325
10875.0 5.591207265853882
10925.0 5.788608074188232
10975.0 5.541808287302653
11025.0 6.090827862421672
11075.0 5.858707984288533
11125.0 5.45728341738383
11175.0 6.075431267420451
11225.0 6.5706601937611895
11275.0 6.912260135014852
11325.0 6.97990624109904
11375.0 7.4109681447347
11425.0 7.866321245829265
11475.0 7.569841464360555
11525.0 7.811091581980388
11575.0 7.610775311787923
11625.0 7.5839643478393555
11675.0 7.2429468631744385
11725.0 7.118163426717122
11775.0 7.172484636306763
11825.0 7.354091644287109
11875.0 6.980130910873413
11925.0 5.9768900871276855
11975.0 5.876776536305745
12025.0 5.228595733642578
12075.0 5.431925932566325
12125.0 5.273049195607503
12175.0 4.322715600331624
12225.0 3.7261687517166138
12275.0 3.500816822052002
12325.0 3.0039580265680947
12375.0 3.8712040980656943
12425.0 3.1487680673599243
12475.0 2.5182360410690308
12525.0 2.309141834576925
12575.0 3.0718558629353843
12625.0 1.5170335173606873
12675.0 1.8530794580777485
12725.0 1.960040767987569
12775.0 2.068697988986969
12825.0 1.2317296763261159
12875.0 1.7308611472447712
12925.0 1.3564141988754272
12975.0 1.3369845648606618
13025.0 1.6628823677698772
13075.0 1.2947800159454346
13125.0 1.188553084929784
13175.0 1.224108229080836
13225.0 1.000382920106252
13275.0 0.8828246593475342
13325.0 1.3377007444699605
13375.0 1.4183182120323181
13425.0 0.9409143229325613
13475.0 2.3340452313423157
13525.0 1.3057965437571208
13575.0 0.6140421330928802
13625.0 0.5919036492705345
13675.0 0.7701803743839264
13725.0 0.3865219311167796
13775.0 0.5174003131687641
13825.0 0.4902368535598119
13875.0 1.00400044520696
13925.0 0.9458450973033905
13975.0 0.7726193765799204
14025.0 0.14356465823948383
14075.0 1.0092788835366566
14125.0 1.3538727164268494
14175.0 0.4737978666089475
14225.0 0.7305808116992315
14275.0 1.341822663942973
14325.0 0.2758008490006129
14375.0 0.45179682970046997
14425.0 0.34866302957137424
14475.0 -0.0172139722853899
14525.0 0.00847474563245972
14575.0 -0.008513753147174915
14625.0 0.5946261783440908
14675.0 0.3082578778266907
14725.0 0.5056832482417425
14775.0 0.34026411672433216
14825.0 -0.20304032787680626
14875.0 0.2503229280312856
14925.0 0.05042564434309801
14975.0 0.22209765762090683
15025.0 -0.012187018059194088
15075.0 0.8155096719662348
15125.0 -0.27412017652144033
15175.0 -0.5171661476294199
15225.0 0.3770030240217845
15275.0 0.3373217883830269
15325.0 0.7612578372160593
15375.0 0.47055119276046753
15425.0 0.4991081729531288
15475.0 0.09381997988869746
15525.0 0.38015260236958665
15575.0 -0.35804350053270656
15625.0 0.1352491097835203
15675.0 0.010280289920046926
15725.0 0.09219541276494662
15775.0 0.5128831515709559
15825.0 0.1854315063295265
15875.0 0.4279489244023959
15925.0 -0.20392590512832007
15975.0 0.3203367528816064
16025.0 0.36970348842442036
16075.0 0.5078819990158081
16125.0 0.8366363371411959
16175.0 0.3459353493526578
16225.0 0.15471537659565607
16275.0 0.515773290147384
16325.0 0.22309527049462
16375.0 -0.08779951309164365
16425.0 0.6742221911748251
16475.0 0.11913942638784647
16525.0 0.44963393981258076
16575.0 0.10167955793440342
16625.0 -0.12073154374957085
16675.0 -0.48697024459640187
16725.0 0.11297108978033066
16775.0 0.17088520340621471
16825.0 0.35488178953528404
16875.0 -0.16796128576000532
16925.0 -0.0863415530572335
16975.0 -0.3741736176113288
17025.0 0.019007157534360886
17075.0 0.6001376758019129
17125.0 0.13539453161259493
17175.0 0.3149278139074643
17225.0 -0.1416242371002833
17275.0 0.38788509865601856
17325.0 -0.04542636312544346
17375.0 0.43889932582775754
17425.0 0.07474378201489647
17475.0 0.41298902469376725
17525.0 0.5149226648112138
17575.0 0.027215196440617245
17625.0 -0.700727234284083
17675.0 0.22672731120837852
17725.0 -0.36961390264332294
17775.0 0.1291004220644633
17825.0 0.4855525667468707
17875.0 0.6383834083875021
17925.0 -0.34281308328111965
17975.0 0.2824447924892108
18025.0 -0.2877656848480304
18075.0 0.41567886620759964
18125.0 0.14213272772879768
18175.0 -0.08497654126646619
18225.0 0.4514923070867856
18275.0 0.29903221875429153
18325.0 0.06699163218339284
18375.0 0.09796411730349064
18425.0 -0.1037905824681123
18475.0 -0.23953132020930448
18525.0 -0.12496600365072179
18575.0 0.4611329495285948
18625.0 0.14827649792035422
18675.0 0.1941420064152529
18725.0 -0.25352331018075347
18775.0 0.066768283645312
18825.0 0.24761376529932022
18875.0 0.3153265348325173
18925.0 -0.18862510782976946
18975.0 -0.05369773010412852
19025.0 -0.07280967260400455
19075.0 0.4052783325314522
19125.0 0.6765337387720743
19175.0 -0.2042602797349294
19225.0 0.0414997482051452
19275.0 -0.10699710622429848
19325.0 0.10128317850952347
19375.0 -0.23595140253504118
19425.0 0.03398196740696827
19475.0 -0.27729231615861255
19525.0 0.5858060270547867
19575.0 -0.7550958096981049
19625.0 -0.1359463781118393
19675.0 -0.23960228761037192
19725.0 0.23061475157737732
19775.0 0.624829297264417
19825.0 0.02555665684243043
19875.0 -0.3367363189657529
19925.0 -0.16593449066082636
19975.0 0.29766347507635754
20025.0 0.22705641532472023
20075.0 0.5331985714534918
20125.0 0.032148836801449455
20175.0 -0.6199765503406525
20225.0 -0.41767572114864987
20275.0 -0.2544911280274391
20325.0 0.17324173854043087
20375.0 -0.16529648937284946
20425.0 -0.058546448747316994
20475.0 -0.27664439007639885
20525.0 0.5673616131146749
20575.0 0.7194897085428238
20625.0 0.6693814446528753
20675.0 0.05548690507809321
20725.0 0.4365069962417086
20775.0 0.5725404222806295
20825.0 -0.29604943344990414
20875.0 0.048823525508244835
20925.0 0.7215338548024496
20975.0 0.8104345202445984
21025.0 0.4233402994771798
21075.0 0.2575363200157881
21125.0 -0.25556383778651554
21175.0 0.28717582176129025
21225.0 0.9586128195126852
21275.0 0.06652487038324277
21325.0 0.154415146758159
21375.0 -0.18681097496300936
21425.0 -0.3059193662678202
21475.0 0.346293310324351
21525.0 0.11180500437815984
21575.0 0.20602902645866075
21625.0 -0.8321896543105444
21675.0 -0.1527295735819886
21725.0 -0.10865422959129016
21775.0 -0.42643583193421364
21825.0 -0.02580697958668073
21875.0 -0.5487361401319504
21925.0 -0.15471416090925535
21975.0 0.052017491310834885
22025.0 -0.40848315755526227
22075.0 -0.28242302507472533
22125.0 0.0838464992120862
22175.0 -0.060776724169651665
22225.0 0.35408124327659607
22275.0 -0.08970410811404388
22325.0 0.06603913381695747
22375.0 -0.30512457465132076
22425.0 0.05512822434927026
22475.0 0.42411941351989907
22525.0 -0.15939219699551663
22575.0 0.1604668671886126
22625.0 0.6436221933884857
22675.0 0.04952174324231843
22725.0 -0.27040265624721843
22775.0 0.12923571032782397
22825.0 0.609962393840154
22875.0 -0.04224199056625366
22925.0 0.3158357770492633
22975.0 0.04736941400915384
23025.0 -0.4548795397082965
23075.0 0.02133619288603465
23125.0 0.32150438575384516
23175.0 0.14603063836693764
23225.0 0.08649328661461671
23275.0 -0.0036102961748838425
23325.0 -0.6742604747414589
23375.0 -0.03044009581208229
23425.0 -0.8221066395441691
23475.0 0.29526810472210246
23525.0 -0.20210291693607965
23575.0 0.19297021875778833
23625.0 0.26901250674078864
23675.0 0.4316353139777978
23725.0 0.4846726208925247
23775.0 -0.060948824509978294
23825.0 0.6431337048610052
23875.0 0.292189006844031
23925.0 0.6255190720160803
23975.0 -0.21717335656285286
24025.0 -0.18433124447862306
24075.0 0.16023224343856177
24125.0 0.016655924109121163
24175.0 -0.22848029201850295
24225.0 0.04475097730755806
24275.0 0.09278811638553937
24325.0 0.419030599296093
24375.0 -0.7194688568512598
24425.0 0.6236732552448908
24475.0 -0.07818838705619176
24525.0 -0.26504823565483093
24575.0 -0.20082120162745318
24625.0 0.053930798545479774
24675.0 -0.3662129971586789
24725.0 -0.18205877020955086
24775.0 -0.07316616053382556
24825.0 0.029428830991188686
24875.0 -0.2616014520414562
24925.0 -0.13122253426505873
24975.0 0.3409463205898646


